DistrictNet: Decision-aware learning for geographical districting

Districting is a complex combinatorial problem that consists in partitioning a geographical area into small districts. In logistics, it is a major strategic decision determining operating costs for several years. Solving districting problems using traditional methods is intractable even for small geographical areas and existing heuristics often provide sub-optimal results. We present a structured learning approach to find high-quality solutions to real-world districting problems in a few minutes. It is based on integrating a combinatorial optimization layer, the capacitated minimum spanning tree problem, into a graph neural network architecture. To train this pipeline in a decision-aware fashion, we show how to construct target solutions embedded in a suitable space and learn from target solutions. Experiments show that our approach outperforms existing methods as it can significantly reduce costs on real-world cities.

==> plot/csv/Bristol_C_size_k_6.csv <==
x1,x2,x3,x4,x5
110,110.3952339810309,111.08576996003985,114.35050431639372,100.0
160,109.97545629866073,106.69331852264146,109.47102234596827,100.0
210,107.43360306367032,110.69533918125764,111.29229375862086,100.0
260,107.66542760517277,108.01767869293032,105.66852586293487,100.0


==> plot/csv/Bristol_C_size_t_20.csv <==
x1,x2,x3,x4,x5
110,110.3952339810309,111.08576996003985,114.35050431639372,100.0
160,109.97545629866073,106.69331852264146,109.47102234596827,100.0
210,107.43360306367032,110.69533918125764,111.29229375862086,100.0
260,107.66542760517277,108.01767869293032,105.66852586293487,100.0


==> plot/csv/Leeds_C_size_k_6.csv <==
x1,x2,x3,x4,x5
90,123.76550800354039,120.983984305179,95.31601148008353,100.0
150,119.74718314726698,110.81183140305347,103.35028492160616,100.0
190,112.1760267068428,119.13901880413782,106.25631639550046,99.99999999999999
240,120.37454199820601,113.27777138172472,106.31255108915366,100.0
290,108.05908837858708,106.34852361200026,104.01694749546108,100.00000000000001


==> plot/csv/Leeds_C_size_t_20.csv <==
x1,x2,x3,x4,x5
150,119.74718314726698,110.81183140305347,103.35028492160616,100.0
190,112.1760267068428,119.13901880413782,106.25631639550046,99.99999999999999
240,120.37454199820601,113.27777138172472,106.31255108915366,100.0
290,108.05908837858708,106.34852361200026,104.01694749546108,100.00000000000001


==> plot/csv/London_C_size_k_6.csv <==
x1,x2,x3,x4,x5
100,120.59428235167614,116.60261365932698,128.8594922281951,100.0
200,122.02090057911089,118.34560872271116,118.5912699956373,100.0
300,115.87204122547044,113.47243909647068,108.69749332286413,100.0
400,116.07769772809245,114.71948169384895,113.89016362142397,100.0
500,114.54770385749761,113.08335809224344,114.25880839250931,100.0
600,115.65266679542206,114.82938260178487,114.53609135439278,100.0
700,111.152607549459,110.99885936654434,110.07462607170953,100.0
800,113.06218196977939,112.25860780924452,111.80568559320851,100.0
900,110.79645084933901,111.08653367838909,115.62688507605628,99.99999999999999


==> plot/csv/London_C_size_t_20.csv <==
x1,x2,x3,x4,x5
200,122.02090057911089,118.34560872271116,118.5912699956373,100.0
300,115.87204122547044,113.47243909647068,108.69749332286413,100.0
400,116.07769772809245,114.71948169384895,113.89016362142397,100.0
500,114.54770385749761,113.08335809224344,114.25880839250931,100.0
600,115.65266679542206,114.82938260178487,114.53609135439278,100.0
700,111.152607549459,110.99885936654434,110.07462607170953,100.0
800,113.06218196977939,112.25860780924452,111.80568559320851,100.0
900,110.79645084933901,111.08653367838909,115.62688507605628,99.99999999999999


==> plot/csv/train_size_all_cities.csv <==
x1,x2,x3,x4
20.0,100.0,100.0,100.0
50.0,98.85038237285099,97.65671617817061,100.04404856753136
150.0,98.52414225551067,97.05828787311984,99.9899966379015
200.0,98.2609276017077,96.66107034360007,99.86078485981534

